Higher order clustering of Ly$\alpha$ forest

Higher order clustering statistics of Ly$\alpha$ forest provide a unique probe to study non-gaussianity in Intergalactic matter distribution up to high redshifts and from large to small scales. The author presents a brief review of his work studying the spatial clustering properties of Ly$\alpha$ absorbers, with emphasis on 3-point statistics. The observational side of this involves redshift-space clustering of low-$z$ ($z<0.48$) and high-$z$ ($1.7<z<3.5$) Ly$\alpha$ absorbers. This is complemented with astrophysical inferences drawn from N-body hydrodynamical simulations. We also use simulations to study 2-point and 3-point clustering statistics in the transverse direction using projected QSO triplet sightlines. Such studies will become possible observationally with upcoming surveys.

==> instructions.txt <==
Dear Author,

Here are a few suggestions, in order to make an Editor's life easier.

--Compilation-- PDFLATEX should be preferred to compile the paper. The list of commands to be used are from shell:
> pdflatex mem_demo_bib
> bibtex mem_demo_bib
> pdflatex mem_demo_bib
> pdflatex mem_demo_bib

You can either use the latex_new.sh file as shown in the following:
> chmod 777 latex_new.sh (to make the file executable)
> ./latex_new.sh mem_demo_bib (to run)

Overleaf can also be used, but authors should double-check warning messages.  

--Bibliography-- We warmly suggest to use mem_demo_bib.tex as a template for your proceedings. In order to properly compile this version you need to construct a bibliography file, exporting citations from ADS, e.g. bonifacio.bib. This will automatically produce the bibliography in the correct format with the A&A style. 
In case this is not suitable for you, you can make the bibliography yourself. Note that this should be done with the bibliography style shown in mem_demo.tex. No other bibliography format will be accepted.

--Figures-- Figures may be in several formats, e.g. EPS, JPEG, PNG, PDF. However, the only accepted PDF files are original adobe acrobat PDF. Conversion from other formats to PDF - through the use of either unix-commands or software available on the web - should be avoided.

For any questions/comments please contact me (giuliana.fiorentino@inaf.it) and/or the Memorie della SAIt editorial board (memsait.editorialboard@inaf.it).

Thanks you in advance for your collaboration,

Giuliana Fiorentino
Editor in Chief


